Multiple Tree for Partially Observable Monte-Carlo Tree Search

We propose an algorithm for computing approximate Nash equilibria of partially observable games using Monte-Carlo tree search based on recent bandit methods. We obtain experimental results for the game of phantom tic-tac-toe, showing that strong strategies can be efficiently computed by our algorithm.

==> authors.txt <==
<David><Auger><dauger@lri.fr>*

